Progress in lattice simulations for two Higgs doublet models

The custodial Two-Higgs-Doublet-Model with SU(2) gauge fields is studied on the lattice. This model has the same global symmetry structure as the Standard Model but the additional Higgs field enlarges the scalar spectrum and opens the possibility for the occurrence of spontaneous symmetry breaking of the global symmetries. Both the spectrum and the running of the gauge coupling of the custodial 2HDM are studied on a line of constant Standard Model physics with cutoff ranging from 300 to 600 GeV. The lower bounds of the realizable masses for the additional BSM scalar states are found to be well bellow the W boson mass. In fact, for the choice of quartic couplings in this work the estimated lower mass for one of the BSM states is found to be about $\sim 0.2m_{W}$ and independent of the cutoff.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

